Generalized optimal transport with singular sources

We present a generalized optimal transport model in which the mass-preserving constraint for the $L^2$-Wasserstein distance is relaxed by introducing a source term in the continuity equation. The source term is also incorporated in the path energy by means of its squared $L^2$-norm in time of a functional with linear growth in space. This extension of the original transport model enables local density modulation, which is a desirable feature in applications such as image warping and blending. A key advantage of the use of a functional with linear growth in space is that it allows for singular sources and sinks, which can be supported on points or lines. On a technical level, the $L^2$-norm in time ensures a disintegration of the source in time, which we use to obtain the well-posedness of the model and the existence of geodesic paths. Furthermore, a numerical scheme based on the proximal splitting approach (Papadakis et al., 2014) is presented. We compare our model with the corresponding model involving the $L^2(L^2)$-norm of the source, which merges the metamorphosis approach and the optimal transport approaches in imaging. Selected numerical test cases show strikingly different behaviour.

==> images/OptimalTransportGeodesic_3Circles/Huber_eps1-4_del1/L1NormSourceTerm.txt <==
0 628.658
1 627.222
2 627.969
3 626.985
4 625.055
5 626.859
6 626.526
7 627.665
8 623.977
9 620.969
10 624.183
11 623.216
12 624.409
13 621.504
14 622.983
15 621.728
16 623.931
17 625.646
18 624.086
19 626.468
20 627.715
21 630.692
22 631.369
23 623.852
24 624.492
25 624.7
26 619.852
27 621.738
28 622.999
29 622.697
30 621.481
31 623.238
32 622.332
33 626.191
34 623.884
35 624.228
36 627.066
37 623.057
38 622.028
39 623.444
40 622.629
41 623.798
42 623.4
43 622.949
44 623.213
45 623.101
46 622.815
47 623.325
48 625.86
49 625.091
50 622.396
51 620.964
52 622.011
53 620.516
54 628.013
55 623.258
56 625.081
57 625.347
58 625.014
59 626.476
60 623.807
61 625.619
62 626.243
63 623.376
64 629.17
65 628.93
66 624.492
67 622.789
68 624.942
69 622.729
70 624.022
71 624.466
72 624.341
73 622.923
74 623.198
75 623.258
76 623.609
77 623.827
78 623.552
79 623.447
80 623.215
81 626.209
82 623.59
83 623.494
84 623.303
85 621.346
86 623.791
87 623.855
88 623.665
89 614.232
90 614.406
91 614.411
92 614.615
93 614.698
94 615.044
95 615.034
96 615.167
97 615.647
98 615.747
99 615.621
100 616.378
101 618.781
102 623.085
103 623.505
104 624.332
105 623.805
106 625.948
107 622.012
108 623.406
109 623.847
110 623.58
111 623.258
112 623.694
113 622.499
114 624.278
115 624.968
116 624.77
117 625.158
118 624.114
119 623.987
120 624.55
121 624.397
122 625.138
123 624.539
124 622.933
125 623.73
126 621.189
127 622.778
128 627.646


==> images/OptimalTransportGeodesic_3Circles/Huber_eps1-4_del1/L1NormSourceTermNeg.txt <==
0 628.658
1 627.222
2 627.969
3 626.985
4 625.055
5 626.859
6 626.526
7 627.665
8 623.975
9 620.969
10 624.183
11 623.215
12 624.409
13 621.504
14 622.983
15 621.728
16 623.931
17 625.646
18 624.086
19 626.468
20 627.715
21 630.692
22 631.369
23 623.852
24 624.492
25 624.7
26 619.851
27 621.738
28 622.999
29 622.697
30 621.481
31 623.238
32 622.332
33 626.191
34 623.884
35 624.228
36 627.066
37 623.057
38 622.028
39 623.444
40 622.629
41 623.798
42 623.4
43 622.949
44 623.213
45 623.101
46 622.815
47 623.325
48 625.86
49 625.091
50 622.396
51 620.964
52 622.011
53 620.515
54 628.012
55 623.258
56 625.081
57 625.347
58 625.014
59 626.476
60 623.803
61 625.619
62 626.243
63 623.376
64 629.158
65 628.879
66 624.492
67 622.789
68 624.942
69 622.729
70 624.009
71 624.466
72 624.338
73 622.915
74 623.193
75 623.258
76 623.609
77 623.817
78 623.552
79 623.447
80 623.215
81 626.196
82 623.59
83 623.494
84 623.303
85 621.346
86 623.791
87 623.855
88 623.665
89 614.232
90 614.405
91 614.41
92 614.614
93 614.698
94 615.043
95 615.034
96 615.167
97 615.645
98 615.745
99 615.62
100 616.378
101 618.776
102 623.085
103 623.505
104 624.332
105 623.805
106 625.948
107 622.012
108 623.406
109 623.847
110 623.58
111 623.258
112 623.694
113 622.499
114 624.278
115 624.968
116 624.77
117 625.158
118 624.114
119 623.987
120 624.55
121 624.397
122 625.138
123 624.539
124 622.933
125 623.73
126 621.189
127 622.778
128 627.645


==> images/OptimalTransportGeodesic_3Circles/Huber_eps1-4_del1/L1NormSourceTermPos.txt <==
0 7.15771e-05
1 0.000228311
2 3.54972e-05
3 0.000153365
4 0.000148701
5 2.59545e-05
6 3.01525e-05
7 0.00029087
8 0.0012442
9 0.000190451
10 0
11 0.000866652
12 2.12396e-05
13 0.000158331
14 0.000209568
15 0.000296619
16 0
17 0
18 4.86606e-05
19 7.12115e-06
20 5.97017e-05
21 1.93677e-06
22 2.05099e-05
23 5.84039e-06
24 1.62684e-05
25 5.62469e-05
26 0.000787135
27 6.72845e-05
28 0
29 5.14945e-05
30 0.000172073
31 3.99891e-05
32 0.000137373
33 0.000605458
34 1.96461e-06
35 2.74795e-05
36 0.00021687
37 0
38 0
39 0
40 0.000147257
41 0.000283193
42 1.07348e-06
43 0.000102752
44 0.000122572
45 0.000209552
46 1.75443e-05
47 0
48 8.78267e-05
49 6.46315e-06
50 0.00011545
51 4.43712e-05
52 0.000281645
53 0.000188424
54 0.000843538
55 6.4645e-06
56 2.23391e-06
57 1.72555e-05
58 0.000222451
59 0
60 0.00461998
61 2.39915e-05
62 0.000202034
63 7.78027e-05
64 0.0118212
65 0.0510847
66 9.70253e-05
67 9.13653e-05
68 4.22967e-05
69 0
70 0.0125882
71 0
72 0.00297598
73 0.00828382
74 0.00468092
75 0.00027337
76 8.7062e-05
77 0.00927646
78 0.000171609
79 0
80 0
81 0.0128616
82 0.000124077
83 0.000210775
84 0.000129331
85 0
86 9.09257e-05
87 6.01362e-05
88 0.000371371
89 0.000894395
90 0.000634073
91 0.000690731
92 0.000235348
93 0.000180545
94 0.000515306
95 0.000109322
96 0.000150915
97 0.00200263
98 0.00179685
99 0.00110279
100 0.000406894
101 0.00545249
102 1.04972e-05
103 0
104 0
105 0
106 0
107 3.899e-06
108 9.77269e-05
109 0
110 0
111 0.000125671
112 0
113 0
114 1.63248e-05
115 1.50416e-05
116 1.29303e-05
117 5.4306e-06
118 4.31001e-06
119 3.29498e-05
120 3.0821e-05
121 3.34117e-05
122 0
123 0
124 5.53885e-05
125 6.06599e-05
126 0
127 0
128 0.0013468


==> images/OptimalTransportGeodesic_3Circles/Huber_eps1-4_del1/L2NormSourceTerm.txt <==
0 15.0641
1 14.8372
2 14.8334
3 14.7781
4 14.6602
5 14.6366
6 14.6137
7 14.5517
8 14.4766
9 14.378
10 14.3239
11 14.291
12 14.3308
13 14.2095
14 14.1937
15 14.2071
16 14.1568
17 14.1327
18 14.0666
19 14.1164
20 14.0748
21 14.1204
22 14.1355
23 14.0637
24 13.9284
25 13.8171
26 13.8132
27 13.7935
28 13.8223
29 13.8428
30 13.7062
31 13.7282
32 13.6705
33 13.6939
34 13.6494
35 13.6796
36 13.6636
37 13.5925
38 13.5918
39 13.5553
40 13.518
41 13.5312
42 13.5162
43 13.4889
44 13.4864
45 13.4324
46 13.4131
47 13.4206
48 13.3571
49 13.369
50 13.3667
51 13.3033
52 13.2968
53 13.2897
54 13.2307
55 13.254
56 13.2677
57 13.2451
58 13.2694
59 13.2396
60 13.1939
61 13.1893
62 13.1644
63 13.1765
64 13.2
65 13.1338
66 13.1203
67 13.0522
68 13.0583
69 13.0504
70 13.0392
71 13.0374
72 13.0062
73 12.9762
74 12.9522
75 12.9505
76 12.9295
77 12.9129
78 12.8935
79 12.8588
80 12.8896
81 12.8593
82 12.849
83 12.837
84 12.7882
85 12.8063
86 12.8016
87 12.7894
88 12.7784
89 12.608
90 12.5971
91 12.5846
92 12.5764
93 12.5637
94 12.5553
95 12.5434
96 12.534
97 12.526
98 12.5136
99 12.5027
100 12.5052
101 12.5478
102 12.5988
103 12.5551
104 12.5765
105 12.5411
106 12.5456
107 12.5284
108 12.5164
109 12.5114
110 12.5015
111 12.4831
112 12.4819
113 12.4768
114 12.4483
115 12.4407
116 12.4586
117 12.4041
118 12.4222
119 12.4059
120 12.386
121 12.3459
122 12.3621
123 12.3675
124 12.3334
125 12.3386
126 12.3084
127 12.3227
128 12.2973


==> images/OptimalTransportGeodesic_3Circles/Huber_eps1-4_del1/L2NormSourceTermNeg.txt <==
0 15.0641
1 14.8372
2 14.8334
3 14.7781
4 14.6602
5 14.6366
6 14.6137
7 14.5517
8 14.4766
9 14.378
10 14.3239
11 14.291
12 14.3308
13 14.2095
14 14.1937
15 14.2071
16 14.1568
17 14.1327
18 14.0666
19 14.1164
20 14.0748
21 14.1204
22 14.1355
23 14.0637
24 13.9284
25 13.8171
26 13.8132
27 13.7935
28 13.8223
29 13.8428
30 13.7062
31 13.7282
32 13.6705
33 13.6939
34 13.6494
35 13.6796
36 13.6636
37 13.5925
38 13.5918
39 13.5553
40 13.518
41 13.5312
42 13.5162
43 13.4889
44 13.4864
45 13.4324
46 13.4131
47 13.4206
48 13.3571
49 13.369
50 13.3667
51 13.3033
52 13.2968
53 13.2897
54 13.2307
55 13.254
56 13.2677
57 13.2451
58 13.2694
59 13.2396
60 13.1939
61 13.1893
62 13.1644
63 13.1765
64 13.2
65 13.1338
66 13.1203
67 13.0522
68 13.0583
69 13.0504
70 13.0392
71 13.0374
72 13.0062
73 12.9762
74 12.9522
75 12.9505
76 12.9295
77 12.9129
78 12.8935
79 12.8588
80 12.8896
81 12.8593
82 12.849
83 12.837
84 12.7882
85 12.8063
86 12.8016
87 12.7894
88 12.7784
89 12.608
90 12.5971
91 12.5846
92 12.5764
93 12.5637
94 12.5553
95 12.5434
96 12.534
97 12.526
98 12.5136
99 12.5027
100 12.5052
101 12.5478
102 12.5988
103 12.5551
104 12.5765
105 12.5411
106 12.5456
107 12.5284
108 12.5164
109 12.5114
110 12.5015
111 12.4831
112 12.4819
113 12.4768
114 12.4483
115 12.4407
116 12.4586
117 12.4041
118 12.4222
119 12.4059
120 12.386
121 12.3459
122 12.3621
123 12.3675
124 12.3334
125 12.3386
126 12.3084
127 12.3227
128 12.2973


==> images/OptimalTransportGeodesic_3Circles/Huber_eps1-4_del1/L2NormSourceTermPos.txt <==
0 0.000774627
1 0.000114778
2 0
3 5.88766e-05
4 7.71301e-05
5 1.24565e-05
6 0
7 2.71462e-05
8 1.96848e-06
9 0.000111723
10 8.62998e-05
11 7.87523e-05
12 1.20729e-06
13 4.89787e-05
14 0.000135707
15 0
16 0
17 4.67278e-06
18 9.66737e-05
19 1.21817e-05
20 2.26034e-05
21 5.97028e-05
22 1.44463e-05
23 0
24 0
25 4.91756e-05
26 1.05095e-05
27 0.000155462
28 0.00015538
29 1.14443e-05
30 3.57856e-05
31 0.000106265
32 7.39517e-06
33 6.50935e-05
34 0.000368503
35 0
36 5.44196e-06
37 1.27195e-05
38 5.98925e-06
39 0
40 0.00013649
41 1.6841e-05
42 9.81999e-05
43 0
44 5.02675e-05
45 0
46 3.23351e-06
47 0
48 9.82736e-07
49 0
50 1.99855e-05
51 1.75207e-05
52 3.01047e-05
53 0
54 0.00101185
55 0
56 0.000453103
57 0.000110252
58 3.2903e-05
59 0.00048297
60 0
61 2.39804e-06
62 0
63 2.84931e-05
64 0.000899771
65 0.00109022
66 0
67 0.00109992
68 0
69 6.03637e-05
70 5.52941e-05
71 0
72 0.000741212
73 0.000687641
74 0.00124871
75 8.21716e-05
76 0.000184877
77 0.000777311
78 0.00117738
79 0.000104474
80 0.000183207
81 4.00395e-05
82 8.13836e-05
83 9.60343e-05
84 0
85 0.000161773
86 0.000183401
87 0.000922683
88 5.01187e-06
89 0.000130873
90 0.00011802
91 9.25958e-05
92 0.000136588
93 0.000105248
94 0.000133046
95 6.29613e-05
96 0.000146875
97 0.000112355
98 0.000115223
99 0.000103305
100 0.00155694
101 7.38797e-05
102 0
103 0
104 1.27645e-05
105 0
106 0.000145711
107 3.33414e-05
108 7.89524e-05
109 2.87553e-05
110 6.89622e-06
111 2.49918e-07
112 1.75576e-05
113 1.6854e-05
114 1.27471e-05
115 0
116 5.33639e-06
117 0
118 0
119 0.000144445
120 0.000107116
121 9.87653e-05
122 0
123 0
124 4.10252e-05
125 0
126 8.26691e-05
127 0
128 4.13969e-05


==> images/OptimalTransportGeodesic_3Circles/Huber_eps1-4_del1/normSourceTerm.txt <==
1 10.8417
2 10.7981
3 10.7338
4 10.6625
5 10.6484
6 10.6071
7 10.5902
8 10.5049
9 10.4311
10 10.445
11 10.4033
12 10.3914
13 10.3252
14 10.3196
15 10.2775
16 10.2857
17 10.2857
18 10.2425
19 10.2527
20 10.2487
21 10.2676
22 10.2555
23 10.135
24 10.1234
25 10.1075
26 10.023
27 10.0313
28 10.0292
29 10.0083
30 9.97406
31 9.98018
32 9.95201
33 9.98563
34 9.9389
35 9.92852
36 9.95058
37 9.88267
38 9.85444
39 9.85771
40 9.83207
41 9.83299
42 9.8137
43 9.79376
44 9.78332
45 9.76709
46 9.74996
47 9.74239
48 9.7612
49 9.7379
50 9.69009
51 9.65894
52 9.65853
53 9.62628
54 9.70885
55 9.63697
56 9.64725
57 9.63786
58 9.62203
59 9.62779
60 9.58289
61 9.59345
62 9.58857
63 9.54313
64 9.60117
65 9.58015
66 9.52237
67 9.48909
68 9.50346
69 9.46651
70 9.47092
71 9.46675
72 9.45256
73 9.42513
74 9.41664
75 9.40798
76 9.40184
77 9.39275
78 9.38017
79 9.36882
80 9.35539
81 9.38012
82 9.33938
83 9.32813
84 9.31561
85 9.2823
86 9.30169
87 9.29186
88 9.27919
89 9.15892
90 9.15127
91 9.1421
92 9.13513
93 9.12627
94 9.12067
95 9.11088
96 9.10345
97 9.0998
98 9.09182
99 9.08061
100 9.08103
101 9.10013
102 9.14161
103 9.13774
104 9.13868
105 9.12186
106 9.13925
107 9.08417
108 9.09109
109 9.08807
110 9.07614
111 9.06325
112 9.06012
113 9.03695
114 9.04893
115 9.04856
116 9.03769
117 9.0338
118 9.01268
119 9.00316
120 9.00086
121 8.98973
122 8.98987
123 8.97468
124 8.9467
125 8.94794
126 8.90957
127 8.91879

==> images/OptimalTransportGeodesic_3Circles/Huber_eps1-4_del10/L1NormSourceTerm.txt <==
0 132.934
1 133.258
2 133.036
3 133.325
4 133.272
5 133.183
6 133.099
7 133.298
8 133.149
9 133.112
10 133.116
11 132.999
12 133.107
13 133.302
14 133.053
15 133.253
16 133.432
17 133.019
18 133.112
19 133.036
20 133.14
21 133.21
22 133.283
23 133.172
24 133.248
25 133.123
26 133.039
27 133.064
28 133.151
29 132.838
30 133.186
31 133.219
32 132.737
33 132.894
34 132.633
35 133.021
36 132.763
37 132.44
38 132.912
39 133.035
40 132.99
41 133.107
42 132.808
43 132.971
44 132.5
45 133.009
46 132.604
47 132.882
48 132.858
49 132.842
50 132.756
51 132.55
52 133.205
53 132.625
54 132.95
55 133.182
56 133.188
57 132.812
58 132.622
59 132.821
60 132.893
61 132.829
62 132.982
63 132.846
64 132.754
65 132.786
66 132.412
67 132.709
68 132.696
69 133.047
70 132.766
71 132.922
72 132.548
73 132.552
74 132.873
75 132.681
76 132.986
77 132.445
78 132.671
79 132.41
80 132.962
81 132.853
82 132.671
83 132.955
84 132.57
85 132.875
86 132.47
87 132.607
88 132.646
89 132.67
90 132.734
91 132.201
92 132.796
93 132.395
94 132.663
95 132.579
96 132.562
97 132.532
98 132.562
99 132.541
100 132.804
101 132.491
102 132.402
103 132.568
104 132.298
105 132.534
106 132.412
107 132.639
108 132.651
109 132.615
110 132.372
111 132.734
112 132.643
113 132.52
114 132.396
115 132.712
116 132.573
117 132.363
118 132.496
119 132.574
120 132.694
121 132.68
122 132.602
123 132.535
124 132.227
125 132.746
126 132.237
127 132.544
128 132.503


==> images/OptimalTransportGeodesic_3Circles/Huber_eps1-4_del10/L1NormSourceTermNeg.txt <==
0 88.8722
1 89.3145
2 89.3911
3 89.7506
4 89.9137
5 90.0459
6 90.2153
7 90.5248
8 90.5953
9 90.7891
10 90.9333
11 91.0494
12 91.2733
13 91.5946
14 91.6011
15 91.8757
16 92.142
17 92.0297
18 92.2666
19 92.3649
20 92.5868
21 92.7655
22 92.9721
23 93.0223
24 93.2087
25 93.2551
26 93.3571
27 93.4878
28 93.6776
29 93.5949
30 93.9579
31 94.1244
32 93.9234
33 94.1646
34 94.0994
35 94.5
36 94.4682
37 94.3722
38 94.8298
39 95.0424
40 95.1373
41 95.3307
42 95.2456
43 95.4933
44 95.2788
45 95.7721
46 95.6092
47 95.9147
48 96.0057
49 96.1268
50 96.1868
51 96.1686
52 96.756
53 96.4611
54 96.8081
55 97.0797
56 97.209
57 97.0608
58 97.0358
59 97.2907
60 97.456
61 97.5217
62 97.7276
63 97.7722
64 97.8178
65 97.9332
66 97.7709
67 98.1002
68 98.2069
69 98.598
70 98.5069
71 98.7459
72 98.5778
73 98.6831
74 99.0491
75 99.0047
76 99.3581
77 99.0815
78 99.3493
79 99.2698
80 99.7914
81 99.8278
82 99.821
83 100.148
84 99.9618
85 100.3
86 100.126
87 100.299
88 100.438
89 100.567
90 100.741
91 100.445
92 101.008
93 100.813
94 101.108
95 101.165
96 101.257
97 101.343
98 101.496
99 101.587
100 101.9
101 101.779
102 101.828
103 102.085
104 101.996
105 102.271
106 102.308
107 102.615
108 102.746
109 102.853
110 102.79
111 103.206
112 103.268
113 103.312
114 103.366
115 103.722
116 103.787
117 103.759
118 104.033
119 104.216
120 104.47
121 104.611
122 104.678
123 104.776
124 104.674
125 105.23
126 104.968
127 105.371
128 105.518


==> images/OptimalTransportGeodesic_3Circles/Huber_eps1-4_del10/L1NormSourceTermPos.txt <==
0 44.0622
1 43.9432
2 43.6449
3 43.5747
4 43.3583
5 43.1367
6 42.8833
7 42.7735
8 42.5536
9 42.3233
10 42.183
11 41.9493
12 41.8332
13 41.7077
14 41.4516
15 41.3774
16 41.2904
17 40.9897
18 40.8454
19 40.671
20 40.5534
21 40.4447
22 40.3104
23 40.1495
24 40.0393
25 39.8679
26 39.6824
27 39.5764
28 39.4734
29 39.243
30 39.228
31 39.095
32 38.8141
33 38.729
34 38.5338
35 38.5206
36 38.2952
37 38.0674
38 38.0818
39 37.9921
40 37.8532
41 37.7767
42 37.5619
43 37.4775
44 37.2209
45 37.2373
46 36.9953
47 36.9677
48 36.8527
49 36.7156
50 36.5691
51 36.3814
52 36.4493
53 36.164
54 36.142
55 36.1027
56 35.9792
57 35.7517
58 35.5865
59 35.5306
60 35.4368
61 35.3069
62 35.2543
63 35.0736
64 34.936
65 34.8524
66 34.6415
67 34.6092
68 34.4891
69 34.4491
70 34.2594
71 34.1763
72 33.9701
73 33.8689
74 33.8236
75 33.6761
76 33.6274
77 33.3636
78 33.3214
79 33.1404
80 33.1702
81 33.0251
82 32.8499
83 32.8071
84 32.6084
85 32.5746
86 32.3439
87 32.3078
88 32.2086
89 32.1035
90 31.9933
91 31.7555
92 31.7883
93 31.5818
94 31.5554
95 31.4138
96 31.3046
97 31.1887
98 31.0662
99 30.9531
100 30.9044
101 30.7125
102 30.5745
103 30.4838
104 30.3025
105 30.2629
106 30.1045
107 30.0238
108 29.9048
109 29.7624
110 29.5813
111 29.5285
112 29.3753
113 29.2083
114 29.03
115 28.9896
116 28.7858
117 28.6035
118 28.4637
119 28.3578
120 28.2247
121 28.0688
122 27.9242
123 27.7596
124 27.5527
125 27.5162
126 27.2689
127 27.174
128 26.9849


==> images/OptimalTransportGeodesic_3Circles/Huber_eps1-4_del10/L2NormSourceTerm.txt <==
0 2.49519
1 2.49493
2 2.49005
3 2.49309
4 2.48943
5 2.48273
6 2.48511
7 2.47996
8 2.47784
9 2.47794
10 2.47401
11 2.4739
12 2.47696
13 2.47465
14 2.47204
15 2.47633
16 2.46235
17 2.4702
18 2.46624
19 2.4676
20 2.45757
21 2.46133
22 2.46391
23 2.46164
24 2.47072
25 2.46468
26 2.46255
27 2.46625
28 2.46473
29 2.45812
30 2.45986
31 2.46392
32 2.46575
33 2.45947
34 2.46297
35 2.45823
36 2.45399
37 2.46395
38 2.45124
39 2.45227
40 2.45256
41 2.45354
42 2.45276
43 2.44869
44 2.44537
45 2.45046
46 2.44564
47 2.44135
48 2.43805
49 2.44515
50 2.44408
51 2.44231
52 2.43492
53 2.43563
54 2.44398
55 2.43849
56 2.43805
57 2.43856
58 2.43513
59 2.43252
60 2.42842
61 2.44278
62 2.43187
63 2.43013
64 2.42851
65 2.42734
66 2.43609
67 2.4305
68 2.42266
69 2.4211
70 2.42553
71 2.42699
72 2.42189
73 2.41998
74 2.42207
75 2.41975
76 2.42208
77 2.41464
78 2.41647
79 2.4163
80 2.41265
81 2.40686
82 2.40969
83 2.41264
84 2.4133
85 2.41101
86 2.40928
87 2.40987
88 2.40482
89 2.40292
90 2.4031
91 2.39908
92 2.39872
93 2.39859
94 2.39656
95 2.39778
96 2.39621
97 2.38953
98 2.38743
99 2.39176
100 2.39183
101 2.38462
102 2.38664
103 2.38182
104 2.37907
105 2.38012
106 2.37453
107 2.37555
108 2.37163
109 2.36799
110 2.37418
111 2.36953
112 2.36635
113 2.3663
114 2.36779
115 2.35948
116 2.35905
117 2.35809
118 2.35928
119 2.35462
120 2.35499
121 2.35353
122 2.35018
123 2.34831
124 2.35004
125 2.34935
126 2.34643
127 2.34387
128 2.3403


==> images/OptimalTransportGeodesic_3Circles/Huber_eps1-4_del10/L2NormSourceTermNeg.txt <==
0 2.05608
1 2.05749
2 2.05584
3 2.05982
4 2.05896
5 2.05531
6 2.05984
7 2.05735
8 2.05715
9 2.05972
10 2.05751
11 2.05957
12 2.06341
13 2.0637
14 2.06339
15 2.06826
16 2.05816
17 2.06645
18 2.06519
19 2.06794
20 2.06127
21 2.06568
22 2.06962
23 2.06893
24 2.07791
25 2.07429
26 2.07444
27 2.07862
28 2.07875
29 2.07461
30 2.07736
31 2.08237
32 2.08526
33 2.08146
34 2.08546
35 2.08289
36 2.08095
37 2.09061
38 2.08121
39 2.08331
40 2.08483
41 2.08661
42 2.0872
43 2.08517
44 2.08351
45 2.08926
46 2.08643
47 2.08376
48 2.0819
49 2.0893
50 2.08962
51 2.08942
52 2.0843
53 2.08607
54 2.09425
55 2.09051
56 2.09143
57 2.09313
58 2.09131
59 2.09018
60 2.08782
61 2.1012
62 2.09269
63 2.09289
64 2.09262
65 2.09236
66 2.1009
67 2.09722
68 2.09166
69 2.09179
70 2.09666
71 2.09919
72 2.09573
73 2.09494
74 2.0981
75 2.09685
76 2.10016
77 2.09497
78 2.09733
79 2.09825
80 2.09613
81 2.09226
82 2.09608
83 2.09976
84 2.10128
85 2.1004
86 2.10037
87 2.10126
88 2.09797
89 2.09747
90 2.09903
91 2.09664
92 2.09746
93 2.09848
94 2.09748
95 2.09988
96 2.09955
97 2.09482
98 2.09444
99 2.09927
100 2.1004
101 2.09537
102 2.09836
103 2.09553
104 2.09433
105 2.09595
106 2.09243
107 2.09471
108 2.09245
109 2.09062
110 2.09732
111 2.09453
112 2.09301
113 2.09429
114 2.09707
115 2.09045
116 2.09187
117 2.09211
118 2.09487
119 2.09162
120 2.09343
121 2.09346
122 2.09155
123 2.0914
124 2.09428
125 2.09504
126 2.09371
127 2.09287
128 2.09105


==> images/OptimalTransportGeodesic_3Circles/Huber_eps1-4_del10/L2NormSourceTermPos.txt <==
0 1.41368
1 1.41117
2 1.40494
3 1.40451
4 1.39927
5 1.39272
6 1.39027
7 1.38474
8 1.38124
9 1.37759
10 1.37381
11 1.37053
12 1.37029
13 1.36567
14 1.3614
15 1.3618
16 1.35171
17 1.3534
18 1.34808
19 1.34636
20 1.33823
21 1.33833
22 1.33698
23 1.33385
24 1.33669
25 1.33116
26 1.32697
27 1.32729
28 1.32428
29 1.31846
30 1.31738
31 1.31705
32 1.31591
33 1.31016
34 1.31038
35 1.30554
36 1.30066
37 1.304
38 1.29506
39 1.29361
40 1.29172
41 1.29071
42 1.28826
43 1.2838
44 1.28016
45 1.28053
46 1.27592
47 1.27206
48 1.26877
49 1.27027
50 1.26769
51 1.2646
52 1.25878
53 1.2572
54 1.25982
55 1.2554
56 1.25301
57 1.25115
58 1.24752
59 1.24431
60 1.24025
61 1.24585
62 1.23881
63 1.23505
64 1.23231
65 1.23046
66 1.23319
67 1.22841
68 1.22239
69 1.21907
70 1.21951
71 1.21806
72 1.21387
73 1.21141
74 1.21011
75 1.20764
76 1.20657
77 1.20067
78 1.20022
79 1.19826
80 1.19462
81 1.1897
82 1.18873
83 1.18822
84 1.18686
85 1.18376
86 1.18029
87 1.17989
88 1.17545
89 1.17245
90 1.17003
91 1.16606
92 1.16383
93 1.16173
94 1.15935
95 1.15751
96 1.15486
97 1.1496
98 1.14593
99 1.14613
100 1.14418
101 1.13835
102 1.13708
103 1.13218
104 1.1286
105 1.1278
106 1.12256
107 1.12046
108 1.11637
109 1.11206
110 1.11266
111 1.10798
112 1.10405
113 1.10152
114 1.09942
115 1.09415
116 1.09051
117 1.08795
118 1.08523
119 1.08136
120 1.07869
121 1.07541
122 1.0718
123 1.068
124 1.06616
125 1.06314
126 1.0593
127 1.05529
128 1.05098


==> images/OptimalTransportGeodesic_3Circles/Huber_eps1-4_del10/normSourceTerm.txt <==
1 14.9563
2 14.9279
3 14.946
4 14.9241
5 14.8835
6 14.8973
7 14.8672
8 14.8546
9 14.8552
10 14.8316
11 14.8307
12 14.8492
13 14.8347
14 14.8192
15 14.8443
16 14.761
17 14.8083
18 14.7836
19 14.7917
20 14.7317
21 14.7549
22 14.7707
23 14.7562
24 14.8117
25 14.775
26 14.7617
27 14.7843
28 14.7749
29 14.736
30 14.746
31 14.7704
32 14.7806
33 14.743
34 14.7652
35 14.7354
36 14.7106
37 14.7702
38 14.6936
39 14.7
40 14.7013
41 14.7073
42 14.7024
43 14.679
44 14.6587
45 14.6894
46 14.6601
47 14.6346
48 14.6145
49 14.6566
50 14.6502
51 14.6404
52 14.5955
53 14.5994
54 14.6503
55 14.6173
56 14.6141
57 14.6174
58 14.5971
59 14.582
60 14.5562
61 14.6431
62 14.5768
63 14.5674
64 14.5571
65 14.5497
66 14.6029
67 14.5685
68 14.5226
69 14.5123
70 14.5396
71 14.5487
72 14.517
73 14.5054
74 14.5174
75 14.5042
76 14.5182
77 14.4735
78 14.4837
79 14.4834
80 14.4615
81 14.4266
82 14.4438
83 14.4614
84 14.4649
85 14.4523
86 14.4418
87 14.4449
88 14.4152
89 14.4036
90 14.404
91 14.3793
92 14.3777
93 14.377
94 14.3652
95 14.372
96 14.3624
97 14.322
98 14.3094
99 14.3367
100 14.3358
101 14.2933
102 14.3055
103 14.2752
104 14.2594
105 14.2658
106 14.2314
107 14.2382
108 14.2147
109 14.1927
110 14.2301
111 14.2026
112 14.1827
113 14.1826
114 14.192
115 14.1418
116 14.1393
117 14.1332
118 14.1403
119 14.112
120 14.114
121 14.1058
122 14.0854
123 14.074
124 14.084
125 14.0805
126 14.0621
127 14.0471


==> images/OptimalTransportGeodesic_3Circles/Huber_eps1-4_del100/L1NormSourceTerm.txt <==
0 18.8294
1 18.856
2 18.852
3 18.8442
4 18.8732
5 18.87
6 18.8436
7 18.8607
8 18.8445
9 18.8565
10 18.8567
11 18.8493
12 18.868
13 18.8543
14 18.8857
15 18.8694
16 18.8313
17 18.8372
18 18.8717
19 18.8786
20 18.8209
21 18.8501
22 18.8551
23 18.8637
24 18.8173
25 18.8579
26 18.8536
27 18.8553
28 18.8642
29 18.8456
30 18.8445
31 18.8309
32 18.8732
33 18.8859
34 18.8573
35 18.8709
36 18.8693
37 18.8631
38 18.8599
39 18.8199
40 18.8689
41 18.8575
42 18.8795
43 18.8828
44 18.8562
45 18.8552
46 18.8076
47 18.8397
48 18.8127
49 18.8679
50 18.8607
51 18.8598
52 18.8356
53 18.8333
54 18.8612
55 18.8176
56 18.8398
57 18.7872
58 18.8176
59 18.8229
60 18.8468
61 18.8437
62 18.7818
63 18.8113
64 18.7859
65 18.8117
66 18.8193
67 18.8415
68 18.8209
69 18.8123
70 18.889
71 18.8229
72 18.829
73 18.8911
74 18.7975
75 18.8303
76 18.8761
77 18.8309
78 18.8164
79 18.8364
80 18.8533
81 18.8576
82 18.8487
83 18.8157
84 18.8449
85 18.8396
86 18.8244
87 18.8819
88 18.8521
89 18.8655
90 18.8458
91 18.8321
92 18.8565
93 18.8818
94 18.8414
95 18.8712
96 18.8602
97 18.8694
98 18.8983
99 18.8221
100 18.8365
101 18.883
102 18.8348
103 18.8474
104 18.8483
105 18.8308
106 18.838
107 18.8625
108 18.8237
109 18.8536
110 18.8443
111 18.8737
112 18.8461
113 18.8645
114 18.8229
115 18.8587
116 18.8572
117 18.8411
118 18.8196
119 18.8654
120 18.8617
121 18.8484
122 18.8121
123 18.8373
124 18.8897
125 18.859
126 18.8565
127 18.8833
128 18.8431


==> images/OptimalTransportGeodesic_3Circles/Huber_eps1-4_del100/L1NormSourceTermNeg.txt <==
0 12.0044
1 12.0428
2 12.0584
3 12.0709
4 12.1054
5 12.1189
6 12.1179
7 12.1432
8 12.1483
9 12.1718
10 12.1871
11 12.1976
12 12.2248
13 12.2304
14 12.2662
15 12.271
16 12.2613
17 12.2799
18 12.3163
19 12.3346
20 12.3098
21 12.3404
22 12.3562
23 12.373
24 12.3536
25 12.3903
26 12.3973
27 12.408
28 12.4228
29 12.418
30 12.426
31 12.4236
32 12.4583
33 12.4725
34 12.4597
35 12.4738
36 12.479
37 12.4798
38 12.4825
39 12.461
40 12.4982
41 12.4953
42 12.514
43 12.5205
44 12.5068
45 12.5095
46 12.482
47 12.507
48 12.4931
49 12.5325
50 12.5314
51 12.5343
52 12.5212
53 12.5233
54 12.5448
55 12.5185
56 12.5364
57 12.5039
58 12.5277
59 12.5339
60 12.5526
61 12.5536
62 12.5152
63 12.5373
64 12.5232
65 12.5433
66 12.5511
67 12.5688
68 12.5579
69 12.555
70 12.609
71 12.5679
72 12.5751
73 12.6196
74 12.5605
75 12.5855
76 12.6193
77 12.5923
78 12.5865
79 12.6033
80 12.618
81 12.625
82 12.6227
83 12.6046
84 12.6282
85 12.6291
86 12.6228
87 12.6653
88 12.6504
89 12.6644
90 12.6561
91 12.6521
92 12.6733
93 12.6949
94 12.6739
95 12.6995
96 12.6991
97 12.7111
98 12.7382
99 12.6942
100 12.7121
101 12.7521
102 12.7287
103 12.7467
104 12.7573
105 12.7563
106 12.7722
107 12.8009
108 12.7881
109 12.8212
110 12.8281
111 12.8619
112 12.8584
113 12.8864
114 12.8728
115 12.9121
116 12.9259
117 12.9289
118 12.9278
119 12.9746
120 12.9872
121 12.9928
122 12.982
123 13.0154
124 13.0686
125 13.0635
126 13.0799
127 13.1173
128 13.111


==> images/OptimalTransportGeodesic_3Circles/Huber_eps1-4_del100/L1NormSourceTermPos.txt <==
0 6.82495
1 6.81322
2 6.79355
3 6.77333
4 6.76778
5 6.75101
6 6.72569
7 6.71751
8 6.69621
9 6.68464
10 6.66962
11 6.65165
12 6.64329
13 6.62388
14 6.61954
15 6.59834
16 6.56997
17 6.55726
18 6.55538
19 6.54396
20 6.51113
21 6.50968
22 6.49897
23 6.4907
24 6.46371
25 6.46757
26 6.45631
27 6.44733
28 6.44147
29 6.42764
30 6.41846
31 6.40735
32 6.41487
33 6.4134
34 6.39767
35 6.3971
36 6.39034
37 6.38322
38 6.3774
39 6.35889
40 6.37067
41 6.36225
42 6.36543
43 6.36229
44 6.34937
45 6.34571
46 6.32564
47 6.33278
48 6.31967
49 6.33549
50 6.32925
51 6.32547
52 6.31433
53 6.31005
54 6.31638
55 6.29905
56 6.30337
57 6.28329
58 6.28991
59 6.28897
60 6.2942
61 6.29012
62 6.26659
63 6.27399
64 6.26268
65 6.26844
66 6.26815
67 6.27269
68 6.26298
69 6.25734
70 6.27997
71 6.25495
72 6.25387
73 6.27153
74 6.23693
75 6.24484
76 6.25684
77 6.23867
78 6.22996
79 6.23301
80 6.23529
81 6.23262
82 6.226
83 6.21119
84 6.21665
85 6.21054
86 6.20164
87 6.21657
88 6.20169
89 6.20111
90 6.18969
91 6.17997
92 6.18322
93 6.18685
94 6.16754
95 6.1717
96 6.1611
97 6.1583
98 6.16005
99 6.12788
100 6.12444
101 6.13084
102 6.10609
103 6.10073
104 6.091
105 6.07448
106 6.06582
107 6.06161
108 6.03566
109 6.03234
110 6.01624
111 6.01177
112 5.98768
113 5.97812
114 5.95018
115 5.94662
116 5.93129
117 5.91227
118 5.89177
119 5.89075
120 5.87454
121 5.85566
122 5.83012
123 5.8219
124 5.82113
125 5.7955
126 5.77667
127 5.76604
128 5.73213


==> images/OptimalTransportGeodesic_3Circles/Huber_eps1-4_del100/L2NormSourceTerm.txt <==
0 0.308438
1 0.308556
2 0.308295
3 0.308009
4 0.308312
5 0.308126
6 0.307558
7 0.307721
8 0.307316
9 0.307316
10 0.307147
11 0.306857
12 0.306975
13 0.306533
14 0.306822
15 0.306326
16 0.305518
17 0.305398
18 0.30571
19 0.305668
20 0.304541
21 0.304846
22 0.304827
23 0.304778
24 0.30397
25 0.30448
26 0.304299
27 0.304234
28 0.304317
29 0.303883
30 0.303844
31 0.303507
32 0.304148
33 0.304267
34 0.303806
35 0.303948
36 0.303877
37 0.303733
38 0.303617
39 0.302938
40 0.30371
41 0.303424
42 0.303677
43 0.303666
44 0.303265
45 0.303176
46 0.3023
47 0.302832
48 0.302293
49 0.303123
50 0.302914
51 0.30291
52 0.302488
53 0.302395
54 0.302705
55 0.302024
56 0.302396
57 0.301543
58 0.301928
59 0.301993
60 0.302428
61 0.302248
62 0.301202
63 0.301665
64 0.301266
65 0.301671
66 0.301741
67 0.301993
68 0.301745
69 0.30162
70 0.302748
71 0.301726
72 0.3019
73 0.302777
74 0.301335
75 0.301873
76 0.302569
77 0.301896
78 0.301622
79 0.301934
80 0.30219
81 0.302321
82 0.302147
83 0.301722
84 0.302144
85 0.302035
86 0.301812
87 0.302724
88 0.302264
89 0.302443
90 0.302186
91 0.301946
92 0.302375
93 0.302786
94 0.302128
95 0.302573
96 0.302364
97 0.302541
98 0.302977
99 0.301787
100 0.302039
101 0.302769
102 0.301973
103 0.302198
104 0.302201
105 0.30193
106 0.302073
107 0.302456
108 0.301846
109 0.302364
110 0.302251
111 0.302724
112 0.302366
113 0.30268
114 0.302083
115 0.302653
116 0.30263
117 0.302398
118 0.302078
119 0.302795
120 0.302708
121 0.302488
122 0.301912
123 0.302253
124 0.303021
125 0.30254
126 0.302484
127 0.302839
128 0.302261


==> images/OptimalTransportGeodesic_3Circles/Huber_eps1-4_del100/L2NormSourceTermNeg.txt <==
0 0.246228
1 0.246544
2 0.246535
3 0.246504
4 0.246935
5 0.246974
6 0.246706
7 0.247007
8 0.246858
9 0.247028
10 0.24705
11 0.24698
12 0.247237
13 0.24702
14 0.247411
15 0.247156
16 0.246648
17 0.246695
18 0.247081
19 0.247192
20 0.246398
21 0.246765
22 0.246886
23 0.246957
24 0.246418
25 0.246939
26 0.246893
27 0.246944
28 0.247111
29 0.246836
30 0.246907
31 0.246704
32 0.247306
33 0.24747
34 0.247168
35 0.247345
36 0.247356
37 0.247296
38 0.247252
39 0.246751
40 0.247433
41 0.247241
42 0.247484
43 0.247515
44 0.247231
45 0.247189
46 0.246506
47 0.246976
48 0.246563
49 0.247262
50 0.247116
51 0.247142
52 0.24682
53 0.246768
54 0.247036
55 0.246501
56 0.246826
57 0.246147
58 0.246479
59 0.246549
60 0.246921
61 0.246789
62 0.245951
63 0.246343
64 0.246033
65 0.246379
66 0.246451
67 0.246673
68 0.246486
69 0.246399
70 0.247338
71 0.246521
72 0.246678
73 0.247416
74 0.246257
75 0.246715
76 0.247306
77 0.246777
78 0.246581
79 0.246862
80 0.247096
81 0.24723
82 0.247119
83 0.246798
84 0.247181
85 0.247132
86 0.246984
87 0.247771
88 0.247441
89 0.247638
90 0.247472
91 0.247331
92 0.247733
93 0.248124
94 0.247652
95 0.248084
96 0.24799
97 0.248202
98 0.248643
99 0.247745
100 0.248035
101 0.248721
102 0.248167
103 0.248445
104 0.248551
105 0.248437
106 0.248659
107 0.24909
108 0.248716
109 0.249259
110 0.249292
111 0.249815
112 0.249651
113 0.250053
114 0.249689
115 0.250304
116 0.250434
117 0.25038
118 0.250249
119 0.251
120 0.25108
121 0.251064
122 0.250741
123 0.251196
124 0.252016
125 0.251785
126 0.251932
127 0.252431
128 0.252152


==> images/OptimalTransportGeodesic_3Circles/Huber_eps1-4_del100/L2NormSourceTermPos.txt <==
0 0.185757
1 0.185535
2 0.18511
3 0.184677
4 0.184607
5 0.184243
6 0.183652
7 0.183521
8 0.183041
9 0.182811
10 0.182497
11 0.182105
12 0.181954
13 0.181504
14 0.181459
15 0.180968
16 0.180295
17 0.180027
18 0.180026
19 0.179802
20 0.178978
21 0.178992
22 0.178792
23 0.17861
24 0.177976
25 0.178128
26 0.177881
27 0.1777
28 0.17761
29 0.177248
30 0.177083
31 0.176787
32 0.177047
33 0.177024
34 0.176652
35 0.17665
36 0.176512
37 0.176349
38 0.176209
39 0.175742
40 0.176117
41 0.175892
42 0.175986
43 0.175924
44 0.175633
45 0.175538
46 0.174985
47 0.175243
48 0.174893
49 0.175342
50 0.175188
51 0.175143
52 0.174868
53 0.174781
54 0.174939
55 0.174515
56 0.1747
57 0.174183
58 0.17438
59 0.174395
60 0.174622
61 0.174497
62 0.173871
63 0.174118
64 0.173865
65 0.174078
66 0.174096
67 0.174219
68 0.174053
69 0.173959
70 0.174585
71 0.173971
72 0.17405
73 0.174526
74 0.173668
75 0.173951
76 0.174319
77 0.173904
78 0.173706
79 0.173849
80 0.173961
81 0.173998
82 0.173853
83 0.173572
84 0.17376
85 0.173641
86 0.173463
87 0.17393
88 0.173599
89 0.17363
90 0.173418
91 0.173202
92 0.173375
93 0.173533
94 0.17306
95 0.173219
96 0.172988
97 0.172994
98 0.173124
99 0.172331
100 0.172355
101 0.172647
102 0.172048
103 0.172044
104 0.171894
105 0.171584
106 0.171514
107 0.171562
108 0.17103
109 0.171155
110 0.170906
111 0.170981
112 0.170585
113 0.170555
114 0.170029
115 0.170138
116 0.169905
117 0.169571
118 0.169193
119 0.169363
120 0.169088
121 0.168718
122 0.168167
123 0.1681
124 0.168255
125 0.167734
126 0.167411
127 0.167303
128 0.166677


==> images/OptimalTransportGeodesic_3Circles/Huber_eps1-4_del100/normSourceTerm.txt <==
1 19.3626
2 19.367
3 19.3661
4 19.3341
5 19.3282
6 19.3367
7 19.3092
8 19.3222
9 19.3013
10 19.3031
11 19.2989
12 19.329
13 19.2263
14 19.2391
15 19.2248
16 19.1979
17 19.1939
18 19.2035
19 19.1546
20 19.1304
21 19.1639
22 19.1258
23 19.1412
24 19.111
25 19.1661
26 19.1029
27 19.1022
28 19.1415
29 19.1218
30 19.0974
31 19.0771
32 19.0914
33 19.0831
34 19.0835
35 19.0859
36 19.0593
37 19.0513
38 19.0457
39 19.0307
40 19.0704
41 19.0678
42 19.0424
43 19.037
44 19.0293
45 19.036
46 19.021
47 19.0186
48 19.0055
49 19.0084
50 19.0107
51 18.9969
52 19.014
53 18.9452
54 18.9898
55 19.0173
56 18.9934
57 18.9656
58 19.0131
59 19.0025
60 19.0056
61 18.9365
62 18.9253
63 19.0025
64 18.9415
65 18.939
66 18.9616
67 18.9576
68 18.9846
69 18.9947
70 18.9423
71 18.8979
72 18.9693
73 18.9761
74 18.9801
75 18.981
76 18.9399
77 18.9505
78 18.9477
79 18.9531
80 18.9678
81 18.9304
82 18.9479
83 18.9734
84 18.9628
85 19.0057
86 18.9842
87 19.0021
88 19.024
89 18.961
90 19.0057
91 18.9727
92 19.0069
93 18.9753
94 18.9966
95 18.9386
96 18.9935
97 18.9817
98 18.985
99 18.995
100 18.9951
101 18.9872
102 18.9227
103 18.9784
104 18.9975
105 18.979
106 18.9928
107 18.9571
108 18.9988
109 18.9884
110 18.969
111 18.9923
112 18.9855
113 18.9799
114 18.9811
115 18.995
116 18.9986
117 19.0066
118 18.986
119 18.9896
120 18.9877
121 18.9999
122 18.9971
123 19.0068
124 18.9831
125 18.9822
126 18.9992
127 18.966

==> images/generateMass/Sqaure-Width1_4/Huber_eps1-4_del1/L1NormSourceTerm.txt <==
0 535.728
1 537.071
2 535.592
3 537.577
4 539.902
5 537.09
6 535.803
7 543.109
8 538.534
9 537.803
10 540.946
11 537.54
12 540.947
13 541.93
14 542.539
15 538.634
16 540.173
17 541.515
18 541.967
19 540.448
20 539.005
21 539.324
22 539.218
23 537.176
24 541.92
25 538.599
26 541.814
27 538.398
28 536.138
29 538.911
30 537.429
31 540.084
32 542.991
33 539.951
34 541.238
35 536.007
36 538.093
37 539.537
38 538.909
39 538.873
40 540.367
41 537.777
42 538.225
43 537.969
44 538.256
45 536.74
46 538.13
47 539.804
48 541.564
49 538.325
50 541.022
51 536.516
52 536.963
53 538.375
54 537.272
55 537.97
56 535.094
57 536.867
58 538.808
59 542.771
60 540.26
61 544.409
62 540.921
63 541.959
64 540.214
65 544.293
66 539.627
67 539.309
68 542.944
69 537.605
70 542.166
71 541.266
72 539.197
73 538.924
74 541.269
75 540.116
76 538.544
77 541.679
78 540.038
79 538.827
80 541.409
81 539.625
82 541.214
83 541.474
84 541.994
85 541.354
86 541.841
87 540.874
88 545.333
89 545.325
90 540.621
91 539.744
92 540.5
93 540.721
94 545.785
95 541.53
96 539.788
97 542.709
98 541.298
99 542.108
100 539.057
101 541.996
102 545.132
103 540.719
104 543.463
105 544.456
106 542.74
107 544.472
108 543.382
109 539.938
110 545.482
111 546.679
112 543.619
113 541.091
114 541.438
115 542.934
116 545.341
117 546.518
118 544.562
119 544.605
120 542.764
121 545.326
122 548.098
123 545.348
124 545.321
125 542.236
126 545.808
127 546.8
128 549.581


==> images/generateMass/Sqaure-Width1_4/Huber_eps1-4_del1/L1NormSourceTermNeg.txt <==
0 0.000876013
1 0.000477032
2 0
3 0.000247473
4 0.000334969
5 0.000218374
6 0.00446827
7 0.0117431
8 0.000864041
9 3.18266e-05
10 0.000266576
11 0.00380429
12 7.44385e-05
13 0.0075253
14 0.000793474
15 0
16 0.000653765
17 0.00156135
18 0.000642518
19 0.000133907
20 0.000808516
21 0.000281623
22 0.000198873
23 0.000190646
24 4.14483e-05
25 3.19783e-05
26 0.00294195
27 0.00018574
28 0.00101209
29 0.000567875
30 0.00174392
31 0.00311277
32 0.000332132
33 0.00191224
34 0.00318139
35 0.00660419
36 0.000592042
37 0.000660082
38 0.00045625
39 3.25308e-05
40 0.0273664
41 0
42 4.81566e-05
43 2.73352e-05
44 0.000566857
45 0.00201591
46 0.000231795
47 0.00185696
48 0.00471977
49 0.00109884
50 0.00054246
51 0.00893284
52 0.000714771
53 0.000968394
54 0.00520163
55 0.00801089
56 0.00013811
57 0.00192179
58 3.75809e-05
59 0.000176599
60 0.000282136
61 6.29877e-05
62 0.00132725
63 0.000834837
64 0.000891777
65 0.00372201
66 0.00253331
67 0.000572746
68 3.51889e-05
69 0.00111403
70 0.00319985
71 1.4892e-05
72 0.000577038
73 0.000320426
74 7.3616e-07
75 0.000324126
76 0.00163444
77 0.00131895
78 0.000634154
79 0.000522268
80 0.000901843
81 0.000390855
82 0.000109802
83 0.00119002
84 0.000577412
85 0.000229649
86 0.000434303
87 5.50461e-05
88 3.0679e-05
89 0.00193439
90 0.00249048
91 0.00240608
92 0.00119282
93 0.00314619
94 0.000658103
95 0.00071847
96 0.00725084
97 0.00223277
98 0.00185581
99 0.00131085
100 0.00151708
101 0.00239105
102 0.00139547
103 0.000351048
104 0.00213892
105 0.000440745
106 0.00127659
107 3.38572e-05
108 0.000843445
109 0.00142312
110 0.000675842
111 0.00465504
112 0.000757356
113 0.00076705
114 0.00136638
115 0.00267949
116 0.00195662
117 0.000764053
118 0.000652435
119 0.00243741
120 0.00128915
121 0.000920018
122 0.00337592
123 0.000620976
124 0.00247266
125 0.00369581
126 0.00259493
127 0.00253771
128 0.00172819


==> images/generateMass/Sqaure-Width1_4/Huber_eps1-4_del1/L1NormSourceTermPos.txt <==
0 535.727
1 537.07
2 535.592
3 537.577
4 539.902
5 537.09
6 535.798
7 543.097
8 538.534
9 537.803
10 540.946
11 537.536
12 540.947
13 541.923
14 542.538
15 538.634
16 540.173
17 541.514
18 541.967
19 540.448
20 539.004
21 539.324
22 539.218
23 537.176
24 541.92
25 538.599
26 541.811
27 538.398
28 536.137
29 538.911
30 537.428
31 540.081
32 542.99
33 539.949
34 541.235
35 536.001
36 538.092
37 539.536
38 538.908
39 538.873
40 540.34
41 537.777
42 538.225
43 537.969
44 538.256
45 536.738
46 538.13
47 539.803
48 541.559
49 538.324
50 541.022
51 536.507
52 536.962
53 538.374
54 537.267
55 537.962
56 535.094
57 536.865
58 538.808
59 542.771
60 540.26
61 544.409
62 540.92
63 541.959
64 540.213
65 544.289
66 539.625
67 539.309
68 542.944
69 537.604
70 542.163
71 541.266
72 539.197
73 538.924
74 541.269
75 540.116
76 538.543
77 541.678
78 540.038
79 538.826
80 541.408
81 539.624
82 541.214
83 541.473
84 541.994
85 541.354
86 541.84
87 540.874
88 545.333
89 545.323
90 540.619
91 539.742
92 540.499
93 540.718
94 545.784
95 541.53
96 539.78
97 542.707
98 541.296
99 542.106
100 539.055
101 541.994
102 545.131
103 540.719
104 543.46
105 544.455
106 542.739
107 544.472
108 543.382
109 539.937
110 545.482
111 546.675
112 543.618
113 541.09
114 541.437
115 542.931
116 545.339
117 546.517
118 544.562
119 544.603
120 542.763
121 545.325
122 548.094
123 545.347
124 545.318
125 542.232
126 545.806
127 546.798
128 549.579


==> images/generateMass/Sqaure-Width1_4/L2_del1/L1NormSourceTerm.txt <==
0 707.965
1 706.727
2 705.503
3 704.256
4 702.979
5 701.671
6 700.337
7 698.978
8 697.597
9 696.195
10 694.773
11 693.332
12 691.872
13 690.393
14 688.896
15 687.381
16 685.846
17 684.292
18 682.718
19 681.123
20 679.508
21 677.87
22 676.209
23 674.524
24 672.815
25 671.079
26 669.317
27 667.529
28 665.714
29 663.87
30 661.999
31 660.098
32 658.168
33 656.208
34 654.217
35 652.194
36 650.139
37 648.05
38 645.928
39 643.77
40 641.576
41 639.345
42 637.077
43 634.771
44 632.425
45 630.039
46 627.611
47 625.141
48 622.628
49 620.07
50 617.466
51 614.815
52 612.115
53 609.366
54 606.566
55 603.714
56 600.808
57 597.848
58 594.832
59 591.758
60 588.626
61 585.433
62 582.178
63 578.86
64 575.477
65 572.027
66 568.511
67 564.925
68 561.269
69 557.54
70 553.737
71 549.86
72 545.907
73 541.877
74 537.767
75 533.578
76 529.307
77 524.955
78 520.52
79 516
80 511.397
81 506.708
82 501.934
83 497.074
84 492.128
85 487.096
86 481.979
87 476.776
88 471.489
89 466.119
90 460.667
91 455.134
92 449.522
93 443.833
94 438.07
95 432.24
96 426.347
97 420.399
98 414.4
99 408.358
100 402.276
101 396.163
102 390.031
103 383.889
104 377.742
105 371.601
106 365.474
107 359.369
108 353.295
109 347.262
110 341.282
111 335.365
112 329.525
113 323.775
114 318.129
115 312.602
116 307.214
117 301.98
118 296.914
119 292.03
120 287.333
121 282.823
122 278.492
123 274.331
124 270.323
125 266.452
126 262.699
127 259.045
128 255.47


==> images/generateMass/Sqaure-Width1_4/L2_del1/L1NormSourceTermNeg.txt <==
0 0
1 0
2 0
3 0
4 0
5 0
6 0
7 0
8 0
9 0
10 0
11 0
12 0
13 0
14 0
15 0
16 0
17 0
18 0
19 0
20 0
21 0
22 0
23 0
24 0
25 0
26 0
27 0
28 0
29 0
30 0
31 0
32 0
33 0
34 0
35 0
36 0
37 0
38 0
39 0
40 0
41 0
42 0
43 0
44 0
45 0
46 0
47 0
48 0
49 0
50 0
51 0
52 0
53 0
54 0
55 0
56 0
57 0
58 0
59 0
60 0
61 0
62 0
63 0
64 0
65 0
66 0
67 0
68 0
69 0
70 0
71 0
72 0
73 0
74 0
75 0
76 0
77 0
78 0
79 0
80 0
81 0
82 0
83 0
84 0
85 0
86 0
87 0
88 0
89 0
90 0
91 0
92 0
93 0
94 0.000438507
95 0.00300598
96 0.00833651
97 0.0179716
98 0.0332386
99 0.0544314
100 0.0816599
101 0.116153
102 0.160692
103 0.216034
104 0.282005
105 0.358624
106 0.445453
107 0.542101
108 0.647796
109 0.761767
110 0.883186
111 1.01089
112 1.14389
113 1.28105
114 1.42071
115 1.56117
116 1.70132
117 1.83952
118 1.97313
119 2.10182
120 2.2222
121 2.3341
122 2.43444
123 2.52274
124 2.5972
125 2.65636
126 2.69938
127 2.72741
128 2.74769


==> images/generateMass/Sqaure-Width1_4/L2_del1/L1NormSourceTermPos.txt <==
0 707.965
1 706.727
2 705.503
3 704.256
4 702.979
5 701.671
6 700.337
7 698.978
8 697.597
9 696.195
10 694.773
11 693.332
12 691.872
13 690.393
14 688.896
15 687.381
16 685.846
17 684.292
18 682.718
19 681.123
20 679.508
21 677.87
22 676.209
23 674.524
24 672.815
25 671.079
26 669.317
27 667.529
28 665.714
29 663.87
30 661.999
31 660.098
32 658.168
33 656.208
34 654.217
35 652.194
36 650.139
37 648.05
38 645.928
39 643.77
40 641.576
41 639.345
42 637.077
43 634.771
44 632.425
45 630.039
46 627.611
47 625.141
48 622.628
49 620.07
50 617.466
51 614.815
52 612.115
53 609.366
54 606.566
55 603.714
56 600.808
57 597.848
58 594.832
59 591.758
60 588.626
61 585.433
62 582.178
63 578.86
64 575.477
65 572.027
66 568.511
67 564.925
68 561.269
69 557.54
70 553.737
71 549.86
72 545.907
73 541.877
74 537.767
75 533.578
76 529.307
77 524.955
78 520.52
79 516
80 511.397
81 506.708
82 501.934
83 497.074
84 492.128
85 487.096
86 481.979
87 476.776
88 471.489
89 466.119
90 460.667
91 455.134
92 449.522
93 443.833
94 438.07
95 432.237
96 426.339
97 420.381
98 414.367
99 408.303
100 402.194
101 396.047
102 389.87
103 383.673
104 377.46
105 371.243
106 365.028
107 358.827
108 352.647
109 346.501
110 340.399
111 334.354
112 328.381
113 322.494
114 316.708
115 311.041
116 305.512
117 300.14
118 294.941
119 289.929
120 285.11
121 280.488
122 276.057
123 271.808
124 267.726
125 263.795
126 259.999
127 256.318
128 252.723

